Implications of scalar and tensor explanations of $R_{D^{(\ast)}}$

We investigate the implications of scalar and tensor operators proposed to accommodate the hints of lepton flavor universality violation in charged-current $B$-meson decays. We show that these scenarios unavoidably induce chirality enhanced contributions to charged lepton magnetic moments and Yukawa couplings. By using an effective field theory approach we quantify in a model independent way the connection of the $R_{D^{(\ast)}}$ anomaly with the tau $g-2$ and the Higgs decay $h\to \tau\tau$, which can offer an alternative to test these scenarios. Concrete New Physics models giving rise to our setup will be illustrated.

==> Diagrams/README.txt <==
axodraw4j.sty is a latex style file that can be used to draw Feynman diagrams.


It is based the original axodraw.sty, written by J. Vermaseren, with
the addition of extra features (written by D. Binosi and J. Collins):

1.  Commands to draw Bezier curves.
2.  Commands to draw double lines (straight lines and arcs)
3.  Optional arguments for specifying details of the lines, e.g.,
    arrow size, shape and position.
4.  Correction of bugs in axodraw.sty.
5.  Modification of code.

This is intended as an intermediate step between axodraw and a future
axodraw2, with the aim of meeting the needs of JaxoDraw
(http://jaxodraw.sourceforge.net/).  We do not plan for this version
to be widely distributed outside of its use in JaxoDraw, since
features may change as JaxoDraw is developed. 

For this reason, we also do not provide any usage documentation at
this point.  We expect some commands to be changed as our experience
grows. Notably the Bezier commands are expected to be replaced by more
general commands in axodraw2.

We plan a stable release for general use under the name of axodraw2.
See the documentation for axodraw2 for more information.

